Convergence analysis of some tent-based schemes for linear hyperbolic systems

Finite element methods for symmetric linear hyperbolic systems using unstructured advancing fronts (satisfying a causality condition) are considered in this work. Convergence results and error bounds are obtained for mapped tent pitching schemes made with standard discontinuous Galerkin discretizations for spatial approximation on mapped tents. Techniques to study semidiscretization on mapped tents, design fully discrete schemes, prove local error bounds, prove stability on spacetime fronts, and bound error propagated through unstructured layers are developed.

==> peterson_mesh/table_convect2dconv_SAT.txt <==
# convec_conv_pete
# Peterson mesh with sigma=0.75 for p >= 1, sigma=0.5 for p=0
# Exact solution = initial data = inflow data = x^{p+1}
# SAT for convection problem.
# unit square with 8 refinement levels
# tend = 1.0
# dt = 1.0 / (10*2^{nrefs})
# no viscosity; errors calculated with exact solution
# wavespeed = 4.0
# polynomial orders p = 0:4
# stages = p+1
# steps r = (1 if p=0 else 2*p)

h              l2e_p0         l2e_p1         l2e_p2         l2e_p3         l2e_p4         
5.00000e-01    1.72663e-01    2.76199e-02    2.38041e-03    2.97889e-04    3.75481e-05
2.50000e-01    1.09415e-01    7.53623e-03    2.82222e-04    1.76338e-05    1.16579e-06
1.25000e-01    7.14621e-02    2.40462e-03    3.84004e-05    1.08139e-06    3.66623e-08
6.25000e-02    5.03321e-02    8.44611e-04    6.82085e-06    6.85105e-08    1.15318e-09
3.12500e-02    3.44993e-02    2.71924e-04    1.15991e-06    4.75237e-09    3.63169e-11
1.56250e-02    2.46302e-02    9.83897e-05    1.91563e-07    3.90052e-10    1.16034e-12
7.81250e-03    1.74202e-02    3.42666e-05    3.20308e-08    3.36385e-11    4.95917e-14
3.90625e-03    1.22475e-02    1.26390e-05    5.25543e-09    2.76901e-12    3.69229e-14
1.95312e-03    8.62127e-03    4.41566e-06    9.43158e-10    2.50327e-13    6.64331e-14
